The 2 to 24 micron source counts from the AKARI North Ecliptic Pole survey

We present herein galaxy number counts of the nine bands in the 2-24 micron range on the basis of the AKARI North Ecliptic Pole (NEP) surveys. The number counts are derived from NEP-deep and NEP-wide surveys, which cover areas of 0.5 and 5.8 deg2, respectively. To produce reliable number counts, the sources were extracted from recently updated images. Completeness and difference between observed and intrinsic magnitudes were corrected by Monte Carlo simulation. Stellar counts were subtracted by using the stellar fraction estimated from optical data. The resultant source counts are given down to the 80% completeness limit; 0.18, 0.16, 0.10, 0.05, 0.06, 0.10, 0.15, 0.16, and 0.44 mJy in the 2.4, 3.2, 4.1, 7, 9, 11, 15, 18 and 24 um bands, respectively. On the bright side of all bands, the count distribution is flat, consistent with the Euclidean Universe, while on the faint side, the counts deviate, suggesting that the galaxy population of the distant universe is evolving. These results are generally consistent with previous galaxy counts in similar wavebands. We also compare our counts with evolutionary models and find them in good agreements. By integrating the models down to the 80% completeness limits, we calculate that the AKARI NEP-survey revolves 20%-50% of the cosmic infrared background, depending on the wavebands.

==> scount.txt <==
%\documentclass[useAMS,usenatbib]{mn2e}
\documentclass[useAMS,usenatbib,referee]{mn2e}
\usepackage{graphicx}
\usepackage{natbib, aas_macros}
 
\title[Source counts from the AKARI NEP survey]{The 2 to 24 micron source counts from the AKARI North Ecliptic Pole survey}
\author[K.Murata et al.]{
  K.Murata$^{1,2}$
  \thanks{E-mail:murata@ir.isas.jaxa.jp},
  C.P.Pearson$^{3,4,5}$,
  T.Goto$^{6}$,
  S.J.Kim$^{7}$,
  H.Matsuhara$^{1,2}$,
  and T.Wada$^{1}$
  \\
  $^{1}$Institute of Space and Astronautical Science, Japan Aerospace Exploration Agency, Sagamihara, 229-8510 Kanagawa, Japan\\
  $^{2}$Department of Space and Astronautical Science, The Graduate University for Advanced Studies, Japan\\
  $^{3}$ Astrophysics Group, Department of Physics, The Open University, Milton Keynes, MK7 6AA, UK\\
  $^{4}$ RAL Space, Rutherford Appleton Laboratory, Chilton, Didcot, Oxfordshire OX11 0QX, UK\\
  $^{5}$ Oxford Astrophysics, Oxford University, Keble Road, Oxford OX1 3RH, UK\\
  $^{6}$ Institute of Astronomy and Department of Physics,National Tsing Hua University,\\
  No. 101, Section 2, Kuang-Fu Road, Hsinchu 30013, Taiwan, R.O.C\\
  $^{7}$ Department of Physics and Astronomy, Seoul National University, Shillim-Dong Kwanak-Gu, Seoul 151-742, South Korea
}
\begin{document}

\date{Accepted 2014 month day. Received 2014 month day; in original form \today}

\pagerange{\pageref{firstpage}--\pageref{lastpage}} \pubyear{2014}

\maketitle

\label{firstpage}

\begin{abstract}
  This paper present galaxy number counts of the nine 2-24 micron bands from the AKARI North Ecliptic Pole (NEP) surveys.
  It consists of NEP-deep and NEP-wide surveys, which cover 0.5 and 5.8 square degree areas.
  The source extraction was performed on the images which have recently been updated in order to produce reliable number counts.
  Completeness and difference between observed and intrinsic magnitudes were corrected through Monte Carlo Simulation.
  Stellar counts were subtracted using stellar fraction estimated with optical data.
    The resultant source counts were provided down to the 80\% completeness limit; 0.18, 0.16, 0.10, 0.05, 0.06, 0.10, 0.15, 0.16, and 0.44$\mu$Jy in the 2.4, 3.2, 4.1, 7, 9, 11, 15, 18, and 24$\mu$m bands.
  At bright side of all band the counts show the flat distribution, consistent with the Euclidean Universe while the faint side shows some deviation, suggestive of an evolution in the galaxy population at distant universe.
  We compare with the previous galaxy counts at similar waveband, which are generally consistent with ours.
  We also compare our counts with evolutionary models, showing good agreements.
  By integrating the models down to the 80\% completeness limits, we calculate that the AKARI NEP-survey revolved 20-50\% of the cosmic infrared background, depending on the wave bands.
  
\end{abstract}

\begin{keywords}
  Galaxies:evolution - Infrared:galaxies
\end{keywords}
\input{intro}
\input{method}
\input{result}
\input{summary}

\section*{Acknowledgements}

We thank to someone.

\bibliographystyle{mn2e}
\bibliography{../BIB/scount,../BIB/ref,../BIB/fagn}


\bsp

\label{lastpage}

\end{document}


\section{Introduction}
To understanding the galaxy evolution and cosmic star formation history, galaxy number counts as a function of apparent magnitudes have been investigated for a long period of time \cite[]{1999A&A...351L..37E,2004ApJS..154...80C,2004ApJS..154...70P,2010A&A...514A...8P,2012MNRAS.423..575S}.
Especially infrared source counts are quite important since most of the energy from the star formation is absorbed by dust and is re-radiated at infrared.
From the 15$\mu$m source counts provided by Infrared Space Observatory (ISO), strong evolution at redshift $z$$<$1.5 was revealed \cite[]{1999A&A...351L..37E}.
This evolution is confirmed by the Spitzer 24$\mu$m source counts \cite[]{2004ApJS..154..112L,2004ApJS..154...70P}, implying the infrared output is dominated at $z$=0.5-2.5.
Evolutionary models with which source counts are fitted have also been produced \cite[]{1996MNRAS.283..174P,2005MNRAS.358.1417P,2009MNRAS.394..117R,2011A&A...529A...4B,2013ApJ...768...21C}.
Models in \cite{2005MNRAS.358.1417P} which reproduced the ISO and Spitzer counts show that the source counts are strongly dependent on the many mid-infrared dust features, at 3.3, 6.2, 7.7, 8.6, 9.7, 11.3 and 12.7.
Although these dust feature is complicated to be modelled, they are sensitive to the source counts \cite[]{2004ApJS..154..112L}.
Therefore, the source counts with additional bands are invaluable to constrain the evolution of dusty galaxy population.
\par
The Japanese led AKARI satellite \cite[]{2007PASJ...59S.369M} is greatly capable of contributing this field, via the unique continuous wavelength coverage at 2-24$\mu$m with nine photometric bands.
With all nine bands, AKARI has made deep and wide surveys in the direction of the north ecliptic pole (NEP survey; Matsuhara et al.2006).
The survey images are recently revised to detect fainter objects and to be more reliable \cite[]{2012A&A...548A..29K,2013A&A...559A.132M}.
\par
In this study, we present galaxy number count of the nine AKARI bands using the revised NEP-survey data.
This paper is organised as follows.
In section 2, data and data analysis are described.
In section 3, the source counts of the nine bands are presented and compared with the previous studies and evolutionary models.
This work is summarised in section 4.
\section{Data and Methods}
\subsection{AKARI NEP survey}
The AKARI NEP survey has been conducted with nine photometric bands of Infrared Camera \cite[]{2007PASJ...59S.401O}: N2, N3, N4, S7, S9W, S11, L15, L18W, and L24.
The N, S, and L indicate the NIR, MIR-S, and MIR-L channels of the IRC, and the number the reference wavelength, while W indicate the band width is wide.
The survey consists of two surveys: NEP-deep \cite[]{2008PASJ...60S.517W} and NEP-wide \cite[]{2009PASJ...61..375L}.
The NEP-deep survey covers $\sim$0.5 deg$^2$ of the sky while the NEP-wide survey covers a larger 5.8 deg$^2$ surrounding the NEP-deep field.
The observations were conducted from April 2006 to August 2007.
\par
The NEP-deep survey images have recently been revised in \cite{2013A&A...559A.132M}.
In the previous images, there were significant contamination due to the behaviour of the detector and the optical system.
In the revised images, the scattered light and stray light from the Earth limb were remarkably removed and artificial patterns were appropriately corrected.
As a result, the five sigma detection limits have been improved; 
11, 9, 10, 30, 34, 57, 87, 93, and 256 $\mu$Jy in the N2, N3, N4, S7, S9W, S11, L15, L18W, and L24 bands, respectively.
Using the NEP-deep images we can constrain the faint end of the source counts.
Besides, the reliability of the source extraction was remarkably improved, which is crucial for the source count study.
\par
The NEP-wide survey images have also been updated in \cite{2012A&A...548A..29K}.
In the updated images, the artificial sources created by bright objects are removed.
The large areal coverage allows us to detect many bright objects, so that the NEP-wide images can be used to constrain the bright side of the source counts.
Although there remains the significant contamination in the NEP-wide images, the resultant false detection can be negligible at flux of greater than 1 mJy (see section \ref{rely}).

\subsection{Source extraction and photometry}
The source extraction and photometry were carried out with SExtractor \cite[]{1996A&AS..117..393B}.
The detection threshold was carefully optimised to reduce false detection ratio.
We applied the criteria of ten connected pixels in the image map having more than 3.5$\sigma$ signal above the local background for the NEP-deep and five pixels with 2.5$\sigma$ for the NEP-wide.
The noise and weight maps produced in the mosaicking images were used.
A region centred at (R.A.=269.60858, Dec.=66.62320) with five arcmin radius was not used in order to avoid the scattered light from the NGC6543 (Cat's Eye nebula), which causes a number of fake sources.
\par
Aperture photometry was performed with aperture radii of 6.3 and 6.0 arcsec for NIR and MIR-S/L of the NEP-deep, and 7.5 pixels for all bands of the NEP-wide.
When the flux in the aperture was measured, the pixels were subdivided by 5$\times$5 sub-pixels, to measure all flux in the aperture.
The aperture correction was not needed since the flux calibrations were conducted in \cite{2013A&A...559A.132M} and \cite{2008PASJ...60S.375T} with these aperture radii, where constant $\nu f\nu$ is assumed to estimate the flux at the reference wavelength.
Fig.\ref{fig:hist} shows the flux histogram of the extracted sources of all bands.
It shows that the NEP-deep (red) is 2-4 times deeper than the NEP-wide (blue), while there are $\sim$10 times many sources in the NEP-wide, owing to the large area.
Therefore, the NEP-deep is useful to cover fainter side of the source counts and the NEP-wide is optimum for the brighter side.
\par
We note that although the source catalogue of NEP-deep survey was published in \cite{2013A&A...559A.132M}, we extracted sources again from the same images.
This is because the published catalogue is based on detection image which was made by stacking all six MIR bands, which leads the detection limit deeper but lets the completeness have a colour dependence.
To avoid this effect, we did the source extraction from the single band images.
\begin{figure*}
\centering
\begin{minipage}{0.38\hsize}
\includegraphics[]{pictures/hist.n2.eps}
\end{minipage}
\begin{minipage}{0.30\hsize}
\includegraphics[]{pictures/hist.n3.eps}
\end{minipage}
\begin{minipage}{0.30\hsize}
\includegraphics[]{pictures/hist.n4.eps}
\end{minipage}

\begin{minipage}{0.38\hsize}
\includegraphics[]{pictures/hist.s7.eps}
\end{minipage}
\begin{minipage}{0.30\hsize}
\includegraphics[]{pictures/hist.s9w.eps}
\end{minipage}
\begin{minipage}{0.30\hsize}
\includegraphics[]{pictures/hist.s11.eps}
\end{minipage}

\begin{minipage}{0.38\hsize}
\includegraphics[]{pictures/hist.l15.eps}
\end{minipage}
\begin{minipage}{0.30\hsize}
\includegraphics[]{pictures/hist.l18w.eps}
\end{minipage}
\begin{minipage}{0.30\hsize}
\includegraphics[]{pictures/hist.l24.eps}
\end{minipage}

\caption{Flux histogram of the both NEP-deep and NEP-wide survey for each band.
The red and blue lines indicate the number of detected objects from NEP-deep and NEP-wide.
The magenta and cyan lines indicate the fake sources from the negative images of NEP-deep and NEP-wide survey.
\label{fig:hist}}
\end{figure*}

\subsection{Reliability}
\label{rely}
The false detection rates were estimated via the same source extraction on the negative images.
If we can assume that the false detections are due only to the random sky background deviation, the number of the false detection is expected to be the same in both positive and negative images.
The flux histogram of such spurious sources are also shown in Fig.\ref{fig:hist}.
It shows the source extraction from NEP-deep images is quite reliable; N2-L18W and L24 band sources are 99\% and 95\% reliable.
\par
However, from the NEP-wide images a significant number of spurious sources are detected especially in MIR-L bands.
One of the main causes of the false detection is the stray light from the earth limb.
\textbf{The earth light is stronger at longer wavelength.}
Especially, the north east part of the images are contaminated since the north east area was observed at the season when strong stray light from the earth limb is incident on the telescope. 
Since the earth light causes systematic effect noise as well as random noise, the false detection in the negative images does not necessarily reflect the fake sources in the positive images.
If this is the case, \textbf{false detection rate in the east side would be overestimated, so that} more fake source in the east side of the negative images and the same number of sources should be found in the both side.
To check this possibility the NEP-wide images were divided into the east and west side with a border line at R.A.=269.97.
The results are shown in Fig.\ref{fig:wew}.
As expected, there are less fake sources from the west side of the images than the east side and the number of the positive sources is the same in both images, indicating that the fake sources from the east side does not reflect the real false detection from the positive images.
Although there are still many fake sources in the west side images, most of them distribute at fainter than $<$1mJy for L15 and L18W bands.
Hence we use only objects with $>$1mJy from NEP-wide images for L15 and L18W bands.
In this study, since the NEP-wide is used only to constrain the brighter side of the source counts, this cut off does not affect our results.
\textbf{However, the number of spurious sources of the both side of the NEP-wide image at 24$\mu$m is comparable.
This would be due to the bad pixels; since the sensitivity is lower at 24$\mu$m, bad pixels can be remarkable. }
We did not use the NEP-wide L24 counts due to its high fake source rate.

\begin{figure}
\centering
\includegraphics[]{pictures/hist.wew.l15.eps}\\
\includegraphics[]{pictures/hist.wew.l18w.eps}\\
\includegraphics[]{pictures/hist.wew.l24.eps}
\caption{
The number of sources from east and west side of NEP-wide images.
The red and blue lines show the number of objects from the east and west side of positive images.
The magenta and cyan lines show those of negative images.
While the fake number is different in both images, the positive numbers are the same in both side of images, indicating the fake sources from the east side does not reflect the real false detection from the positive images.
\label{fig:wew}}
\end{figure}

\subsection{Completeness}
To estimate the accurate source counts, there are two effects to be corrected: lower detection rate of fainter objects, and the difference of observed and intrinsic flux.
They were estimated through a Monte Carlo simulation with artificial sources for the NEP-deep.
Since the NEP-wide was used only for bright sources, the completeness correction was not performed.
We injected artificial sources with the same radial profile as the PSF into the original images and extracted them using SExtractor with the same parameters.
The input artificial sources were separated by more than 60 pixels from each other to avoid the self-confusion.
\textbf{The real sources have not been removed before the artificial source injection to reflect the source confusion in the completeness.}
We regarded the source as successfully extracted when the position and the magnitude of the extracted sources agreed within 3.0 and 2.1 arcsec and one mag for the MIR and NIR bands.
\textbf{One mag difference is large enough not to miss the source at the given magnitude.}
The calculation was performed at each magnitude with an interval of 0.2 mag.
\textbf{This interval magnitude was select to investigate the completeness curve in detail.}
For the MIR bands we injected 100 sources per simulation and repeated the simulation 20 times.
On the other hand, since the NIR band detections were limited by confusion, we injected only 20 sources per simulation and repeated the simulation 100 times for the NIR bands.
The completeness correction factors were defined as the ratio of extracted to injected number of sources at each flux bin.
\par
The completeness curves of each band are shown in Fig.\ref{fig:comp}.
The 80\% completeness limits of the N2, N3, N4, S7, S9W, S11, L15, L18W, and L24 are 180, 161, 102, 50, 58, 95, 150, 158, and 444$\mu$Jy, respectively.
These limits are applied as the flux cut of our source counts in the next section.
They are slightly shallower than published catalogue \cite[]{2013A&A...559A.132M}; this is because we did not use detection image and the source extraction was performed from each single band image to avoid complication of the completeness correction.
The completeness curves of the MIR-S/L bands are dropped rapidly at the 50\% completeness limit, while those of NIR bands are gradually decreased.
This is because the detection limits of MIR-S/L bands were determined by the sky noise and those of NIR bands by the confusion.
\par
A $P_{ij}$ matrix for the correction of the observed and intrinsic flux difference was produced \cite[]{1995ApJ...449L.105S,2004ApJS..154...80C}.
The components of the $P_{ij}$ matrix are the probability that objects with $m_i$ is observed with $m_j$.
The matrix was normalised for the sum over $i$ for $j$ to be identical to the observed number $N_j$.
Then the corrected source count $N_i$ in each flux bin $i$ is the sum over $j$ of the re-normalised matrix.
However, it affects little of our results.
This is because our results are based on sources brighter than the 80\% completeness limits, at which the signal to noise ratio is high so that few objects were observed with significantly different flux.
\begin{figure}
\centering
\includegraphics[]{pictures/comp.eps}
\caption{The completeness of the NEP-deep source extraction of each band. 
\label{fig:comp}}
\end{figure}

\subsection{Stellar fraction}
\label{fste}
To evaluate the number of detected galaxy, the stellar fraction was estimated as a function of the flux for each band using optical data taken by Canada France Hawaii Telescope (CFHT), and the Guide Star Catalogue, version 2.3.2 \cite[]{2008AJ....136..735L}.
The CFHT data covers the 2deg$^2$ ($\sim$35\%) of the NEP-wide field \cite[]{2007ApJS..172..583H}, while the GSC coveres the entire field.
The stellar sources were identified with the criteria of stellarity $>$ 0.8 and $r'$ $<$ 19 \cite[]{2012A&A...548A..29K} from CFHT catalogue and flag=0 in GSC2.3.
The AKARI sources located at the area covered by CFHT were cross-matched with these star catalogues with a search radius of 2.1 and 3.0 arcsec for NIR and MIR-S/L bands, respectively, the same as Murata et al.(2013).
The stellar fraction was defined as the ratio of the number of matched AKARI sources to the number of AKARI sources located at the area covered by CFHT.
\textbf{We note that one may consider that the criteria of $r'$ $<$ 19 underestimate the stellar fraction of fainter sources, which affects little of the MIR-S/L counts.
  This could decrease the N2 counts at $S$$\sim$0.2mJy by $\sim$0.2dex and the N3 and N4 counts at at $S$$\sim$0.2mJy by $\sim$0.1dex.
  These decreases should be kept in mind as uncertainty in stellar subtraction.
}
\par
Fig.\ref{fig:starfrac} shows the stellar fraction as a function of flux for each AKARI band.
The error was calculated with binomial distribution.
As can be seen, the fraction is higher at higher flux and shorter wavebands.
For the NIR bands, stellar fraction is lower at the highest flux, which may be due to the small number statistics.
We note that although idealy the stars are removed individually from the catalogue, on account of the areal coverage of the optical catalogue, we had to use the stellar fraction for the star subtraction.
The stellar fraction at a given flux is estimated with a linear interpolation.

\begin{figure}
\centering
\includegraphics[]{pictures/starfrac.nir.eps}
\\
\includegraphics[]{pictures/starfrac.mirs.eps}
\includegraphics[]{pictures/starfrac.mirl.eps}
\caption{Stellar fraction as functions of fluxes for each band.
  From top to bottom, stellar fraction of the NIR, MIR-S, and MIR-L bands are shown.
  The error bars were estimated with binomial distribution.
\label{fig:starfrac}}
\end{figure}

\section{Results and Discussion}
\subsection{Source counts}
Here we provide Euclidean differential source counts of all nine AKARI/IRC bands.
The bright side of the source counts was covered with the NEP-wide, and the faint side with the NEP-deep.
The completeness correction and the stellar subtraction described in the previous section was applied and the counts were normalised with the areal coverage of the NEP-deep and NEP-wide.
The Euclidean normalised counts are given by $(dN/dS) S^{2.5}$, which highlight any deviation expected from the Euclidean universe.
Fig.\ref{fig:numcntn}, \ref{fig:numcnts} and \ref{fig:numcntl} show the normalised differential source counts of NIR, MIR-S, and MIR-L bands for both NEP-deep (blue) and NEP-wide (green).
The NEP-deep and wide counts are consistent with each other.
\par
In all band counts, the bright side shows the flat distribution i.e. the slope of 1.5, consistent with the Euclidean universe.
The error bars were calculated with Poisson statistics.
The large error is come from stellar subtraction as well as small number statistics.
Since we applied the stellar fraction for the stellar subtraction, Poisson statistic includes the number of stars and galaxies, which leads larger errors at brighter flux.
\par
At the fainter side, on the other hand, the behaviour was different in different bands.
The N2, N3, and N4 count showed a deviation from the Euclidean slope at $S$$\sim$0.2 mJy.
\textbf{Since the stellar fraction of NIR counts could be underestimated (sec.\ref{fste}), the galaxy counts would be overestimated.
  However, even if we did not use the criteria of $r'$ $<$ 19, the deviation can be seen, so that it is not due to the uncertainty in the stellar fraction.}
These deviations were shown even if we did not correct the completeness. 
Considering gradual decrease of the completeness for the NIR band, the detection was affected by source confusion even at 0.2mJy (Fig.\ref{fig:comp}), so that such a deviation might be an artificial structure.
The S7 one was almost flat and the S9W one was slightly decreasing with flux.
The S11 count showed a weak hump at $S$$\sim$0.4mJy.
The L15 and L18W counts showed a clear hump at $S$$\sim$0.3mJy.
The L24 count showed a deviation from the Euclidean slope, yet the detection limit is not enough to cover the hump.
\par
We have to note that the stellar fraction was estimated with the optical data.
Although the stellarity is known to be useful to determine the stars, since the NEP-field is located at low galactic latitude $b$$\sim$30$^\circ$, and the stellar fraction is high (Fig.\ref{fig:starfrac}), the unknown uncertainty of the stellar subtraction might affect our results.
Nevertheless, at longer wavelength than the S7 band, the stellar fraction is low (Fig.\ref{fig:starfrac}) so that the S9W-L24 counts are quite reliable and the deviation from the Euclidean slope suggests \textbf{evolution of galaxy luminosity function and/or galaxy population.} 

\begin{figure}
\centering
\includegraphics[]{pictures/numcnt.n2.eps}\\
\includegraphics[]{pictures/numcnt.n3.eps}\\
\includegraphics[]{pictures/numcnt.n4.eps}\\
\caption{Differential source counts of all NIR bands.
  The evolutionary model is also shown with the components:
  Total, normal, elliptical, star-forming, LIRG, ULIRG and AGN are shown with red, green, blue, magenta, cyan, orange, and grey lines.
\label{fig:numcntn}
}
\end{figure}

\begin{figure}
\centering
\includegraphics[]{pictures/numcnt.s7.eps}\\
\includegraphics[]{pictures/numcnt.s9w.eps}\\
\includegraphics[]{pictures/numcnt.s11.eps}\\
\caption{Differential source counts of MIR-S bands.
\label{fig:numcnts}
}
\end{figure}

\begin{figure}
\centering
\includegraphics[]{pictures/numcnt.l15.eps}\\
\includegraphics[]{pictures/numcnt.l18w.eps}\\
\includegraphics[]{pictures/numcnt.l24.eps}\\
\caption{Differential source counts of MIR-L bands.
\label{fig:numcntl}
}
\end{figure}


\subsection{Comparison with other surveys}
There have been provided galaxy counts of similar bands to ours from surveys using many space and grand based telescopes.
Ks band counts from the WIRCam-deep survey \cite[]{2012A&A...545A..23B},
deep and Wide IRAC 3.6, 4.5, 5.8, and 8$\mu$m counts in \cite[]{2004ApJS..154...39F}, 
ISO 6.7$\mu$m counts \cite[]{2000MNRAS.316..768S,2003A&A...405..833S,2003A&A...407..791M}, 
WISE North/South Ecliptic Pole survey 12$\mu$m count \cite[]{2011ApJ...735..112J},
ISO 15$\mu$m \cite[]{1999A&A...343L..65A,1999A&A...351L..37E,2005MNRAS.358..397V},
IRS 16$\mu$m survey at GOODS-N/S \cite[]{2011AJ....141....1T}, 
and deep Spitzer MIPS 24$\mu$m counts \cite{2004ApJS..154...70P}.
There are also AKARI L15, and L18W counts in Hopwood et al. (2010) and Pearson et al.(2010,2014). 
In our work, the counts of AKARI/IRC nine bands were provided.
In this section we compare our counts with the previously provided counts.
\par
In Fig.\ref{fig:numcntn}, the N2, N3 and N4 counts are compared with those of the Ks, 3.6, and 4.5$\mu$m bands.
For all bands, the bright side of the counts are consistent with the previous counts.
However, our N2 counts shows a significant deviation at $S$$\sim$0.2mJy in contrast to the Ks counts.
Such deviation can be seen N3 and N4 as well as the IRAC bands.
Considering gradual decrease of the completeness for the NIR band, the detection was affected by source confusion even at 0.2mJy (Fig.\ref{fig:comp}), we cannot reject a possibility that such a deviation is an artificial structure.
\par
We compare the IRAC 8$\mu$m count with our S9W count in the middle panel of Fig.\ref{fig:numcnts}, showing a very good agreement, in spite of the difference in the central wavelength and band width.
Both counts are monotonically decreasing with flux at $S$$<$0.3mJy.
S7 count is compared with the ISO 6.7$\mu$m counts in the top panel of Fig.\ref{fig:numcnts}, and they are consistent with each other.
\par
Our S11 counts are compared with the WISE 12$\mu$m counts in the bottom panel of Fig.\ref{fig:numcnts}.
They are generally consistent with each other.
Since our S11 catalogue is $\sim$2 times deeper than that of WISE, a weak hump at $S$$\sim$0.4mJy can be observed.
\par
In the top panel of the Fig.\ref{fig:numcntl}, our L15 counts are compared with Spitzer IRS 16$\mu$m and other AKARI counts, showing a very good agreement.
The IRS observation was concentrated at the small area of GOOD-South (150 arcmin$^2$) and GOODS-North (130 arcmin$^2$) so that the detection limit is deeper than ours, yet the number of detected objects were smaller than ours.
The circumstance is the same in AKARI Abel 2218 field where the area is small, 340 arcmin$^2$ and despite the better sensitivity, 42$\mu$Jy.
Hence, the IRS and AKARI lens field are good to determined the slope at fainter than $S$$\sim$0.1mJy whereas the counts from NEP-surveys are useful to determined the hump at $S$$\sim$0.3mJy.
Although we did not show other AKARI and ISO counts in this figure for simplicity, ours are consistent with their counts.
\par
In the middle panel of Fig.\ref{fig:numcntl} the L18W counts from Pearson et al.(2014) and ours are compared.
Although they used the same AKARI NEP-deep data \cite[]{2008PASJ...60S.517W}, the image analyses is different.
Nonetheless, their counts and ours are consistent with each other.
\par
At the bottom panel of Fig.\ref{fig:numcntl}, our L24 count was compared with MIPS 24$\mu$m counts.
Ours is consistent with the MIPS count.
Because our detection limit is shallower ($\sim$0.3mJy) than MIPS count ($\sim$0.06mJy), we cannot cover the slope at fainter flux.

\subsection{Comparison with evolutionary models}
This paper presented galaxy number counts of nine AKARI 2-24 $\mu$m bands first time, with which comparison of galaxy evolution models is valuable to understand an evolution
of the galaxy SED and population. For the galaxy populations, the spectral of libraries of Efstathiou have been adopted for which provide robust templates from millimetre to near-infrared wavelengths. 
\par
In this work we adopt the galaxy evolution framework of  \cite{2005MNRAS.358.1417P}, \cite{2009MNRAS.399L..11P}. The models presented in \cite{2005MNRAS.358.1417P} successfully provided some of the first best fits to the combined mid-infrared source count observations of {\it ISO} \& {\it Spitzer} at 15$\mu$m \& 24$\mu$m. For this work the models have been extended to cover a broader range of SEDs using the spectral libraries of \cite{2003MNRAS.343..322E}, \cite{2000MNRAS.313..734E}. The model includes five populations of galaxies ranging from normal quiescent galaxies to starburst galaxies(defined as $L_{IR}<10^{11}L_{\sun}$) , luminous infrared galaxies (LIRG,$10^{11}L_{\sun}<L_{IR}<10^{12}L_{\sun}$), ultra luminous infrared galaxies (ULIRG, $L_{IR}>10^{12}L_{\sun}$) and AGN. 
\par
The spectral templates for the quiescent normal galaxy population have been selected from the libraries described in \cite{2003MNRAS.343..322E}. The normal galaxy (often referred to as {\it cirrus}) models of Efstathiou are based on an input interstellar radiation field assuming a stellar spectrum that varies as $\nu S_{\nu} \propto \nu^{3}$ longward of 2.5$\mu$m, plus an assumed interstellar dust field and subsequent radiative transfer treatment of these two components. The free parameters of the model are $\chi$, the ratio of radiation field to the local solar neighbourhood and the visual extinction $A_V$. We select 2 normal galaxy SEDs from the libraries as templates for the models. The selected models assume a $\nu^{3}$ optical input spectrum, with an age of 12.5Gyrs with $A_V$ =1.3 and values of  $\chi$=5 and $\chi$=7 respectively.
\par
Our adopted starburst, LIRG \& ULIRG SEDs are taken from the starburst models of  \cite{2000MNRAS.313..734E}. The radiative transfer models of  \cite{2000MNRAS.313..734E} provide a grid of starburst galaxy SEDs considering the evolution of an ensemble of optically thick giant molecular clouds (GMC), illuminated by embedded massive stars. The templates assume a Salpeter initial mass function (IMF).  The evolution of the stellar population within the clouds follows the stellar synthesis population models of \cite{1993ApJ...405..538B}. The individual models are defined by two parameters: the age of the starburst in Myr, {\it t\ }, and  the initial optical depth (in {\it V\ }) of the molecular clouds, $\tau$.
These models have been shown to provide good fits to the IRAS, ISO and Spitzer selected samples of starbursts and ultra luminous galaxy populations (\cite{2000MNRAS.319.1169E} , \cite{2004MNRAS.351.1290R}, \cite{2005AJ....129.1183R}). In general, a higher optical depth implies a higher far-infrared luminosity (i.e. more of the hot ultra-violet starlight is absorbed by the dust).
We have selected a total of 7 SEDs (2 starburst, 3 LIRG, 2 ULIRG) from the template libraries to ensure a reasonable variation in the the mid-infrared PAH features in an attempt to avoid features in the source counts caused by a particular choice of SED for all sources. 
\par
For our AGN template  the   tapered disc dust torus model of \cite{1995MNRAS.273..649E} is used, with the near-infrared-optical spectrum following \cite{2003MNRAS.339..260K}. We also include an elliptical component for the model with an SED taken from \cite{2000A&A...363..517M}.
\par
To model the number density per luminosity bin of our model populations, the 60$\mu$m type dependent luminosity function of \cite{2000MNRAS.317...55S} is used for the normal and star-forming (starburst, LIRG \& ULIRG ) populations. This is effectively a zero redshift local luminosity function, which is then evolved with redshift using parametric functions. The AGN and Elliptical populations are modelled separately using the luminosity functions of \cite{2006A&A...451..443M} and \cite{2001ApJ...560..566K} (their table 3) respectively.
\par
The assumed evolutionary scenario for our galaxy populations assume a rapid onset of star-formation at high redshift, a gradual decline to redshift approximately unity and then a rapid decline in star-formation activity to the present epoch (e.g. \cite{2005SSRv..119...93E}, \cite{2005ApJ...632..169L}, \cite{2010A&A...514A...6G}, \cite{2013MNRAS.432...23G}, \cite{2013MNRAS.428..291P}).
Note that our population classification is somewhat different from \cite{2013MNRAS.432...23G} who have modelled the far infrared population at longer wavelengths ($>$70$\mu$m), however both models attribute strong luminosity evolution and positive density evolution to the starburst and LIRG-ULIRG populations.
The relative contribution of each population component to the overall star-formation rate as a function of redshift follows the overall downsizing pattern in which the most massive galaxies formed stars at an early epoch, thus dominating the star-formation history of the Universe at high redshift (e.g. \cite{2009ApJ...690.1074M}).
The model assumes all active populations  evolve in both luminosity, $F(z)$, and density, $G(z)$, as a double power law, steeply to a redshift of unity and somewhat shallower thereafter to z$\sim$3 as $F(z), G(z) =(1+z)^{f,g}$.
Thus, 4 variables are required; power index from redshift zero to  the first evolutionary peak at z$\sim$1 and power index to a higher redshift z$\sim$3, a pair for each of both the luminosity evolution ($F(z)$ ($f_{1}$, $f_{2}$) and the density evolution $G(z)$ ($g_{1}$, $g_{2}$). At redshifts z$>$3, the evolutionary power is assumed to decrease exponentially.  The adopted parameters for each galaxy population are summarised in Table \ref{evolution}.
 
 %-----------------------------Table Start------------------------------
\begin{table}
\caption{Galaxy Evolution Parameters for the models described in the text. The extragalactic population is modelled on six generic galaxy types. For population there are  two sets of evolutionary parameters corresponding to luminosity evolution $f_{1}, f_{2}$ and density evolution $g_{1}, g_{2}$ to redshift z$_{1}$=1 and z$_{2}$=3 respectively.}
\begin{tabular}{@{}lcccc}
\hline\noalign{\smallskip}
Component	&	$f_{1}$	& $f_{2}$	&	$g_{1}$	&	$g_{2}$	\\
\hline
Normal    	&	0	&	0	&	0	&	0	\\
Elliptical   	&	0	&	0	&	0	&	0	\\
Starburst 	&	3.2	&	2.2	&	1	&	0.4	\\
LIRG       	&	2.5	&	2.2	&	3.2	&	2.5	\\
ULIRG     	&	2.5	&	2.2	&	3.2	&	2.5	\\
AGN      	&	2	&	2.2	&	0	&	0	\\
\hline
\end{tabular}\\
\label{evolution}
\end{table}
%-----------------------------Table End------------------------------
\smallskip

\par
In Figures \ref{fig:numcntn}, \ref{fig:numcnts}, and \ref{fig:numcntl}, the evolutionary model (total counts and individual components) is compared with the {\it AKARI} source counts presented in this work along with ancillary data from {\it ISO}, {\it Spitzer} and ground based observations.
The near infrared counts in Figure \ref{fig:numcntn} are completely dominated by the non-evolving normal spiral and elliptical populations.
The evolutionary model fits both the Euclidean regime sampled by the {\it AKARI} source counts and the fainter turnover probed by the deeper ground based K-Band and {\it Spitzer}-IRAC surveys.
The IRC MIR-S S7, S9W, S11 bands shown in Figure \ref{fig:numcnts} track the emergence of the strongly evolving star-forming population responsible for the evolutionary bump in the source counts prominent in the S9W and S11 bands.
In the S11 band we see a negligible contribution to the counts fainter than a few mJy by the non-evolving populations.
At the longer mid-infrared wavelengths, the source counts are especially well sampled by {\it ISO}, {\it Spitzer} and {\it AKARI} at 15 and 24$\mu$m.
The evolutionary model reproduces well both the rise in the source counts at the $\sim$mJy level, the peak in the counts between 0.1--1mJy and the decline in the counts to fainter flux levels.
The model predicts the emerging LIRG population to become dominant from 15-24$\mu$m.
There is also a non-negligible contribution from AGN at fluxes brighter than $\sim$1 mJy.

\par
By integrating the models, we calculated the total cosmic infrared background intensity at each band.
They are 8.9, 6.0, 4.0, 1.9, 1.7, 1.9, 2.3, 2.6, and 3.0 nW m$^{-2}$ sr$^-1$ for N2, N3 N4, S7, S9W, S11, L15, L18W, and L24 bands, respectively.
When we integrate the model down to the 80\% completeness level for each band, we obtained 3.2, 1.5, 0.91, 0.55, 0.71, 0.85, 1.0, 1.2 and 0.75 nW m$^{-2}$ sr$^-1$, respectively.
It implies that the AKARI NEP-deep survey has resolved 36, 26, 22, 29, 41, 44, 44, 45 and 25\% of the cosmic infrared background at 2.4, 3.2, 4.1, 7, 9, 11, 15, 18, and 24$\mu$m.

\section{Summary}
We presented galaxy counts of all nine AKARI/IRC band observations of the NEP-deep and NEP-wide surveys.
The counts from the NEP-deep were presented down to the 80\% completeness limits; 0.18, 0.16, 0.10, 0.05, 0.06, 0.10, 0.15, 0.16, and 0.44$\mu$Jy in the N2, N3, N4, S7, S9W, S11, L15, L18W, and L24 bands, respectively while the counts at brighter side were covered with the NEP-wide.
The completeness and the difference of observed and intrinsic magnitudes were corrected through Monte Carlo simulation and a $P_{ij}$ matrix.
The stellar counts were subtracted with stellar fraction estimated with optical catalogue in 2deg$^2$ area of the NEP-wide field.
The N2, N3, and N4 counts were consistent with $Ks$, 3.6 and 4.5 $\mu$m counts at bright side although the faint side disagreed due probably to the source confusion.
The S7 counts showed flat distribution and were consistent with the ISO counts.
The S9W counts were slightly decreasing with flux and consistent with IRAC 8$\mu$m band counts.
The deep detection limit of the S11 enable us to observe a weak hump at $S$$\sim$0.4mJy.
The L15 and L18W counts also show a hump at $S$$\sim$0.3mJy, consistent with the previous studies.
The L24 counts covered partially the hump at $S$$\sim$0.3mJy which was found in the previous study.
Galaxy evolutionary models were fitted with these number counts and well reproduced them. 
By integrating the models, the cosmic infrared background intensity at the nine bands were calculated, by which we concluded the AKARI NEP-deep survey has resolved 20-50\% of the cosmic infrared background.

